Learning to Trust AI and Data-driven models in Data Assimilation through a Multifidelity Ensemble Gaussian Mixture Filter Framework

AI and data-driven models have large potential for data assimilation applications by creating fast and accurate forecasts. Their tendency to produce spurious inaccurate, nonphysical results -- hallucination -- however, raises a serious question about their long-term use, and can be categorized as untrustworthy methods. Theory-driven methods on the other hand are slow, but are capable of staying physically realistic due to their mathematical underpinning, and can be categorized as trustworthy methods. We argue that by making use of these methods in tandem, it is possible to build a relative measure of trust between the theory-driven and data-driven methods that results in a combined trustworthy methodology. We argue, and then show, that the bandwidth scaling factors in the kernel density estimates can be used to represent our trust in the theory-driven and data-driven models. We provide for ways in which these measures of trust can be adaptively computed through an expectation-maximization approach. We combine all of these ideas to create the multifidelity ensemble Gaussian mixture filter and its adaptive trust version, which are particle filters capable of high-dimensional data assimilation. We validate our ideas on both a static banana problem and on a sequential filtering example with the Lorenz '96 equations, showing that it is possible to create a particle filter that is capable of high dimensional convergent inference in the undersampled regime -- when the number of theory-driven samples is less than the dimension of the system.

==> adaptivermse.csv <==
NXs,rmseAMFEnGMF14,rmseAMFEnGMF28,rmseAMFEnGMF35,rmseAEnGMF
5,4.31930485974771,3.90257765586552,3.95309309923144,NaN
10,3.14668780991173,2.87466254240031,2.85608412862789,NaN
25,2.30805401780253,2.09136634523415,1.94768510812352,3.86709136746985
50,1.6743758802894,1.61521273429948,1.46752115592778,3.24707394659595
100,1.1568993862237,1.09020935698723,1.12553130103972,2.19419005632938


==> bananaBandNKLDresults.csv <==
sXas,kldEnMGF,kldMFEnMGF1,kldMFEnMGF4,kldAEnMGF,kldAMFEnMGF
0.5,12.0863858730056,10.7512653385456,12.1076095381981,2.03947312497858,0.913923747492915
1,3.539467347764,2.02518754521975,3.4300692769343,2.03947312497858,0.913923747492915
1.5,2.10056849436753,1.01638810262565,2.04418991919271,2.03947312497858,0.913923747492915
2,1.87128798087226,0.870301574905917,1.81591452991058,2.03947312497858,0.913923747492915
2.5,1.94092651052843,0.855525704725757,1.82963196330959,2.03947312497858,0.913923747492915
3,2.08617802780967,0.892843272575936,1.90635663525855,2.03947312497858,0.913923747492915
3.5,2.23421309902457,0.936077659830716,1.95772741321853,2.03947312497858,0.913923747492915
4,2.40632139128101,0.972004944395969,2.00023030174551,2.03947312497858,0.913923747492915
4.5,2.58451225450149,1.00458843078659,2.02325613834094,2.03947312497858,0.913923747492915
5,2.74604755486082,1.03111961289607,2.02042729273079,2.03947312497858,0.913923747492915


==> bananaNKLDresults.csv <==
NXs,kldEnMGF,kldMFEnMGF10,kldMFEnMGF50,kldAEnMGF,kldAMFEnMGF50
10,6.81552557275754,4.67534142019432,4.00825953313933,3.31813841165435,1.30856808954598
20,4.00751601221626,2.8117452589451,2.28792788925946,2.2552428084945,0.98821659990175
30,3.16127763936554,2.32209592358969,1.89757976864653,1.90140690677412,0.876347046608913
40,2.76658515502743,2.08215604596942,1.65424801592528,1.70525443783354,0.818004328634743
50,2.45775624484625,1.89851396199661,1.55613387199652,1.55909620392224,0.772991135195138
60,2.22431238733684,1.76546732514471,1.43908863175488,1.45797699690301,0.737013703625004
70,2.06772358702252,1.67488384084604,1.3767330338504,1.37331197504411,0.717542158267183
80,1.94242015818511,1.58456664217008,1.312307098269,1.27897579757967,0.678099069511335
90,1.85985561011122,1.53600594727357,1.23783010343315,1.21526250546225,0.664728799562607
100,1.75229789067116,1.44685807116045,1.19804898545655,1.17027637247309,0.641512945309405
110,1.6900330703779,1.41813520808189,1.17851660959138,1.12190476104386,0.627558146714533
120,1.6210594223705,1.3768007396437,1.14880351720644,1.05774416215906,0.603719043241062
130,1.56556510672378,1.34049672615883,1.10715513265775,1.03715334929568,0.5980938319399
140,1.53154240152736,1.31000698331229,1.07546503444924,0.996727261816543,0.579813824527966
150,1.47467211056509,1.28072688768795,1.05528694411915,0.972715092441656,0.56813290091993
160,1.42601487712462,1.24001844421815,1.01917934297286,0.941224796213761,0.560444357322653
170,1.38539149818617,1.20811200858682,1.01054011983656,0.902036879639278,0.541686443536392
180,1.34869500065844,1.18000922715899,0.980900692832944,0.894839961569992,0.54604072506872
190,1.31470159395132,1.15765193839132,0.966631569453488,0.872656402187808,0.531948743272898
200,1.27749547521846,1.1445493419706,0.942541246334696,0.830825633366826,0.513698659824036
210,1.24121558583767,1.10315295459071,0.937770544986431,0.822127749167167,0.510018964188782
220,1.21066107060197,1.08375674826814,0.923731392624487,0.807169520032853,0.506110751006576
230,1.18668102424486,1.06771491805955,0.893279560006743,0.792629564520648,0.499615970254201
240,1.16969571192646,1.05915801978184,0.887458707400748,0.766241297736983,0.486473437575057
250,1.15736915253116,1.04125985297394,0.876894641284849,0.761717136225494,0.485076727684541


==> fullrmse.csv <==
NXs,rmseMFEnGMF14,rmseMFEnGMF28,rmseMFEnGMF35,rmseMFEnKF14,rmseMFEnKF28,rmseMFEnKF35,rmseEnGMF,rmseEnKF
5,4.20943143400485,4.28663935418355,4.22323771588369,3.09491769860361,2.90967587103504,2.8613194246075,4.85443839761338,3.86072062582312
10,2.94717700400113,2.5693942249203,2.532780117574,2.84923371047597,2.78288795075455,2.76051067766661,4.66221649380813,3.13025921806637
25,2.52753758318646,2.29893411106394,1.9759374120393,2.72057049680935,2.71806809827954,2.70426475757526,3.82134408022758,2.70515002566299
50,2.36419440723577,2.02114618104506,1.77095330850757,2.68122936245634,2.69867685406077,2.68860431388262,3.72586316695592,2.58889959634065
100,2.33407280026348,1.68244972892484,1.44686509905411,2.66181954316541,2.68659551245644,2.67319255019555,3.67365870797093,2.53158278593742

